Observations of pre- and proto-brown dwarfs in nearby clouds: paving the way to further constraining theories of brown dwarf formation

Brown Dwarfs (BDs) are crucial objects in our understanding of both star and planet formation. However, there is still an unconcluded debate about which is the dominant formation mechanism of these objects. For this, it is mandatory to study BDs in their earliest evolutionary stages (what we call pre- and proto-BDs), comparable to the `pre-stellar' and `Class 0/I' stages well characterized for the formation of low-mass stars. In this review, the recent efforts aimed at searching, identifying and characterising pre- and proto-BD candidates in nearby star-forming regions are presented, and revised requirements for an object to be a promising proto-BD or pre-BD candidate are provided, based on a new, unexplored so far, relation between the internal luminosity and the accreted mass. By applying these requirements, a list of 67 promising proto-BD candidates is presented, along with a compilation of possible pre-BDs from the literature. Updated correlations of protostellar properties such as mass infall rate or outflow momentum rate with bolometric luminosity are provided down to the low-mass BD regime, where no significant deviations are apparent. Furthermore, the number of proto-BD candidates in different clouds of the Solar Neighborhood seem to follow the known relations of number of protostars with cloud properties. In addition, proto(star-to-BD) ratios for the different clouds are also explored, unveiling a particular underproduction of low-mass proto-BD candidates in Ophiuchus compared to Lupus and Taurus. Possible explanations for this behavior are discussed, including heating of the Ophiuchus cloud by the nearby OB stars. The overall results of this work tend to favor a star-like process for BD formation down to the planetary boundary, of about 10 Mjup, below which other mechanisms might be at work.

==> notes.txt <==




\label{app:alma}
\label{app:spat-distr}



FIGURES:
\label{fig:spadistribOrionSerpens}
\label{fig:spadistribTaurusPerseus}
\label{fig:spadistribOphCal}
\label{fig:spadistribLupus}
\label{fig:spadistribCha}
\label{fig:spadistribCepheus}
\label{fig:spadistribisolated}

==> submission.txt <==

Title:
Observations of pre- and proto-brown dwarfs: paving the way to further constraining theories of brown dwarf formation

Abstract:
Brown Dwarfs (BDs) are crucial objects in our understanding of both star and planet formation, as well as in our understanding of what mechanisms shape the lower end of the Initial Mass Function (IMF). However, since the discovery of the first brown dwarf in 1995, there is still an unconcluded debate about which is the dominant formation mechanism of these objects. For this, it is mandatory to study BDs in their earliest evolutionary stages (what we call pre- and proto-BDs), comparable to the `pre-stellar' and `Class 0/I' stages well characterized for the formation of low-mass stars. In this review, the recent efforts aimed at searching, identifying and characterising pre- and proto-BD candidates in nearby star-forming regions are presented, and revised requirements for an object to be a promising proto-BD or pre-BD candidate are provided, based on a new, unexplored so far, relation between the internal luminosity and the accreted mass. By applying these requirements, a list of 67 promising proto-BD candidates is presented, along with a compilation of possible pre-BDs from the literature. In addition, updated correlations of protostellar properties such as mass infall rate or outflow momentum rate with bolometric luminosity are provided down to the low-mass BD regime, where no significant deviations are apparent. Furthermore, the number proto-BD candidates in different clouds of the Solar Neighborhood seem to follow the known relations of number of protostars with cloud properties. In addition, proto(star-to-BD) ratios for the different clouds are also explored, unveiling a particular underproduction of low-mass proto-BD candidates in Ophiuchus compared to Lupus and Taurus. Possible explanations for this behavior are discussed, including heating of the Ophiuchus cloud by the nearby OB stars. The overall results of this work, along with the possibility that the planetary-mass regime of the IMF is subtly shaped by stellar feedback, tend to favor a Jeans-fragmentation process and therefore a star-like formation scenario down to the planetary boundary, of $\sim0.01$~$M_\odot$, below which other mechanisms might be at work.

Keywords:
star formation
brown dwarf formation
substellar objects
planetary-mass objects


Authors:

Aina Palau 0000-0002-9569-9234

CORRESPONDING AUTHOR
Nuria Huelamo nhuelamo@cab.inta-csic.es 0000-0002-2711-8143
Instituto Nacional de Técnica Espacial Madrid ES

David Barrado barrado@cab.inta-csic.es 0000-0002-5971-9242
Instituto Nacional de Técnica Espacial Madrid ES

Michael M. Dunham Michael.Dunham@fredonia.edu 0000-0003-0749-9505
Physics department, State University of New York at Fredonia, 280 Central Ave. Fredonia, NY 14063, USA

Chang Won Lee cwl@kasi.re.kr 0000-0002-3179-6334
Korea Astronomy and Space Science Institute, 776 Daedeok-daero Yuseong-gu, Daejeon 34055, Republic of Korea
15University of Science and Technology, 217 Gajeong-ro Yuseong-gu, Daejeon 34113, Republic of Korea
